On skein relations in class S theories

Loop operators of a class S theory arise from networks on the corresponding Riemann surface, and their operator product expansions are given in terms of the skein relations, that we describe in detail in the case of class S theories of type A. As two applications, we explicitly determine networks corresponding to dyonic loops of $N=4$ $SU(3)$ super Yang-Mills, and compute the superconformal index of a nontrivial network operator of the $T_3$ theory.

==> figure/qYM/unstable_rectangle/rep_in_sum_trR.tikz <==
\tikzsetnextfilename{-figure-qYM-unstable_rectangle-rep_in_sum_trR}
\begin{tikzpicture}
\def\l{1.6}
\def\ll{0}
\coordinate (UL) at (0,0);
\coordinate (DL) at ($(UL)+(0,-\l)$);
\coordinate (UR) at ($(UL)+(\l,0)$);
\coordinate (DR) at ($(UR)+(0,-\l)$);
\coordinate (ULL) at ($(UL)-(\ll,0)$);
\coordinate (URR) at ($(UR)+(\ll,0)$);
\coordinate (DLL) at ($(DL)-(\ll,0)$);
\coordinate (DRR) at ($(DR)+(\ll,0)$);
\coordinate (UM) at ($(UL)!0.5!(UR)$);
\coordinate (DM) at ($(DL)!0.5!(DR)$);

\draw[thin] (ULL) -- (URR);
\draw[thin] (DLL) -- (DRR);

\draw[mid arrow] (DM) -- (UM) node[above]{$Y^{(k)}_i$};
\end{tikzpicture}

